Amplitude-based Generalized Plane Waves: new Quasi-Trefftz functions for scalar equations in 2D

Generalized Plane Waves (GPWs) were introduced to take advantage of Trefftz methods for problems modeled by variable coefficient equations. Despite the fact that GPWs do not satisfy the Trefftz property, i.e. they are not exact solutions to the governing equation, they instead satisfy a quasi-Trefftz property: they are only approximate solutions. They lead to high order numerical methods, and this quasi-Trefftz property is critical for their numerical analysis. The present work introduces a new family of GPWs, amplitude-based. The motivation lies in the poor behavior of the phase-based GPW approximations in the pre-asymptotic regime, which will be tamed by avoiding high degree polynomials within an exponential. The new ansatz is introduces higher order terms in the amplitude rather than the phase of a plane wave as was initially proposed. The new functions' construction and the study of their interpolation properties are guided by the roadmap proposed in [16]. For the sake of clarity, the first focus is on the two-dimensional Helmholtz equation with spatially-varying wavenumber. The extension to a range of operators allowing for anisotropy in the first and second order terms follows. Numerical simulations illustrate the theoretical study of the new quasi-Trefftz functions.

==> GPWBAE2D2OCaseAixcosy50pts.dat <==
h errAn1 errAn2 errAn3 errAn4 errAn5 errAn6 errAn7 errAn8 errAn9 errAn10 errAn11 errAn12 errAn13 errAn14 errAn15 errAn16 errAn17 errAn18 errAn19 errAn20  
2.0000e+00 5.3345172e-01 4.1305254e-01 8.1878710e-01 6.2920891e-01 5.9548528e-01 6.9455253e-01 5.3906073e-01 4.6510880e-01 3.3466819e-01 2.2777509e-01 1.3146340e-01 8.1001718e-02 1.9414531e+00 2.4597204e+00 2.8496150e+00 2.3608516e+00 1.2726159e+01 4.9448438e+00 7.1184053e+00 3.0529342e+01 
1.0000e+00 2.5743901e-01 8.4452854e-02 5.4797474e-02 2.7723204e-02 1.3016669e-02 5.0157291e-03 1.2543395e-03 8.4623701e-04 1.9530169e-04 1.0610436e-04 1.1306910e-03 4.1566703e-02 1.3704532e+00 1.4172255e+00 1.6818616e+00 1.4105805e+00 6.8171046e+00 2.5990216e+00 4.0668151e+00 1.5357584e+01 
5.0000e-01 7.2382115e-02 1.1655939e-02 3.9258710e-03 8.6259119e-04 2.4163106e-04 2.9194210e-05 8.4314213e-06 1.1908475e-06 3.8256406e-06 5.0432857e-05 1.0703451e-03 3.1606051e-02 1.1400001e+00 1.0573996e+00 1.9255527e+00 1.8454846e+00 5.9944255e+00 3.0057933e+00 3.1511308e+00 1.2465536e+01 
2.5000e-01 1.8274046e-02 1.5125568e-03 2.4209763e-04 2.4035678e-05 3.7058760e-06 1.5730966e-07 3.6491434e-08 2.0226556e-07 2.8627972e-06 5.0354081e-05 1.2561275e-03 4.0816167e-02 8.0759111e-01 1.2256747e+00 1.3545858e+00 1.3814305e+00 5.6010004e+00 2.8366179e+00 2.3762187e+00 1.2183526e+01 
1.2500e-01 4.5463955e-03 1.9049093e-04 1.4717050e-05 6.8552134e-07 5.5921044e-08 9.9342297e-10 1.2108543e-08 2.1278584e-07 2.8615741e-06 4.9530800e-05 9.7658461e-04 3.2428776e-02 7.0750172e-01 1.0921528e+00 1.3054641e+00 1.0697937e+00 5.1364509e+00 2.1343225e+00 2.3403335e+00 1.3453873e+01 
6.2500e-02 1.1310188e-03 2.3823590e-05 9.0216864e-07 2.0259758e-08 8.5293279e-10 6.4035276e-10 1.2108563e-08 2.4670452e-07 2.3853646e-06 3.9329525e-05 1.2518469e-03 4.1463373e-02 7.4584676e-01 1.0446977e+00 1.0802661e+00 1.2018261e+00 5.8278658e+00 2.7366010e+00 2.2989089e+00 1.0952014e+01 
3.1250e-02 2.8188893e-04 2.9763260e-06 5.5762855e-08 6.1947678e-10 3.1834031e-11 7.9561273e-10 9.3203278e-09 2.0613893e-07 2.8610682e-06 4.0415663e-05 1.0987121e-03 3.5833471e-02 6.9063188e-01 8.9352259e-01 9.3766075e-01 1.2256928e+00 4.0000157e+00 2.2391860e+00 2.4163072e+00 9.1700988e+00 
1.5625e-02 7.0425650e-05 3.7186511e-07 3.4646290e-09 1.9214819e-11 2.6375385e-11 8.3545853e-10 9.3135313e-09 1.9809376e-07 2.8611965e-06 4.9866029e-05 7.6597443e-04 3.4867075e-02 5.9739473e-01 8.1960827e-01 1.2308388e+00 1.1041654e+00 3.7077504e+00 2.3526530e+00 2.0494583e+00 9.9907129e+00 
7.8125e-03 1.7626128e-05 4.6469849e-08 2.1588034e-10 2.0459710e-12 2.6390977e-11 8.4969659e-10 8.3930834e-09 1.6765279e-07 2.3850881e-06 5.0034231e-05 8.8548072e-04 3.5301769e-02 7.4236463e-01 1.1728888e+00 1.0625721e+00 1.3858887e+00 5.1418334e+00 2.4091048e+00 2.1534170e+00 8.1267600e+00 
3.9062e-03 4.4089566e-06 5.8078283e-09 1.3471842e-11 2.2373372e-12 2.1835753e-11 6.1062034e-10 8.3904849e-09 1.8374905e-07 2.3843455e-06 5.5287010e-05 5.8064643e-04 3.7039302e-02 6.5013004e-01 7.9014648e-01 1.0062097e+00 1.1496882e+00 4.2330013e+00 2.0140188e+00 1.9440824e+00 8.3693285e+00 
1.9531e-03 1.1025397e-06 7.2591977e-10 8.4126465e-13 1.5098308e-12 3.0028178e-11 6.9671270e-10 9.3139158e-09 1.3727154e-07 2.8623807e-06 4.6002939e-05 6.4209054e-04 2.9212945e-02 6.1881121e-01 7.9087530e-01 7.5011129e-01 1.1038906e+00 3.1914171e+00 2.5260736e+00 1.9805497e+00 1.0805564e+01 
9.7656e-04 2.7567235e-07 9.0736162e-11 1.1405201e-13 1.7944639e-12 2.1839635e-11 7.5212487e-10 8.3819830e-09 1.2951613e-07 2.8613873e-06 4.7377479e-05 4.5921741e-04 3.2972009e-02 5.9133016e-01 8.8211245e-01 8.6584373e-01 9.4688890e-01 3.9071949e+00 1.8670553e+00 2.3521929e+00 7.4242722e+00 
4.8828e-04 6.8922754e-08 1.1341672e-11 9.9487195e-14 1.7323407e-12 2.3649060e-11 7.3799904e-10 9.3181375e-09 1.3962985e-07 1.9096789e-06 4.5181821e-05 7.3273044e-04 3.1845395e-02 6.4981502e-01 8.6648588e-01 1.0085327e+00 9.1665521e-01 4.2904542e+00 1.8671267e+00 2.2567481e+00 9.6973847e+00 
2.4414e-04 1.7231271e-08 1.4175474e-12 9.9488924e-14 1.7742370e-12 2.0011215e-11 5.4574092e-10 8.3833404e-09 1.3732561e-07 1.9131990e-06 4.4969831e-05 6.7463475e-04 2.9904546e-02 7.3441566e-01 7.9724405e-01 9.6300528e-01 9.2965592e-01 3.0441059e+00 1.5925833e+00 1.9626712e+00 1.0582415e+01 
1.2207e-04 4.3078906e-09 1.7707165e-13 8.5308338e-14 1.7359363e-12 2.3648102e-11 6.9282930e-10 8.3832446e-09 1.3885866e-07 1.9095543e-06 5.1270098e-05 6.1524229e-04 3.5788371e-02 5.3310359e-01 7.7491944e-01 8.9416040e-01 1.1038556e+00 3.7421248e+00 1.7500496e+00 1.7619504e+00 8.2334501e+00 
6.1035e-05 1.0769817e-09 2.2243016e-14 1.1371315e-13 1.9753267e-12 2.0957660e-11 6.0492700e-10 8.3832091e-09 1.3475905e-07 2.3841885e-06 4.7457860e-05 6.4278585e-04 3.2853690e-02 5.7850457e-01 8.1024339e-01 1.1711911e+00 1.0767065e+00 4.0608222e+00 1.9507046e+00 1.8706557e+00 8.9868395e+00 
3.0518e-05 2.6924658e-10 4.2013327e-15 1.1369732e-13 1.4997876e-12 2.5466743e-11 6.3606179e-10 7.4574256e-09 1.2235618e-07 1.9089924e-06 4.7772459e-05 5.8468556e-04 2.9870273e-02 6.8582477e-01 7.6157169e-01 1.1723216e+00 1.0049036e+00 3.5224970e+00 1.7584801e+00 1.7849488e+00 9.9993422e+00 
1.5259e-05 6.7311784e-11 3.7645658e-15 9.9476921e-14 1.4777321e-12 2.1838019e-11 5.6955636e-10 6.5336750e-09 1.5333272e-07 1.4317559e-06 4.2967825e-05 6.4211582e-04 2.7269232e-02 5.2184184e-01 1.0351313e+00 8.8942637e-01 1.1641413e+00 3.3897285e+00 1.8918468e+00 1.7771021e+00 8.0024705e+00 
7.6294e-06 1.6827935e-11 3.7370067e-15 8.5271523e-14 1.3865236e-12 2.0048262e-11 6.1674881e-10 6.5235060e-09 9.9160687e-08 2.3849047e-06 3.5893115e-05 4.8907079e-04 2.9859163e-02 6.6512540e-01 7.7988129e-01 8.0752770e-01 8.9219813e-01 3.0392445e+00 1.5185815e+00 1.6491090e+00 7.4206353e+00 
3.8147e-06 4.2069937e-12 4.2983441e-15 7.1097140e-14 1.7916833e-12 2.2738348e-11 5.0488995e-10 8.3850285e-09 1.3118645e-07 1.9100232e-06 4.4040699e-05 5.8074051e-04 3.3852294e-02 6.1501704e-01 7.6760846e-01 8.8584147e-01 8.9415164e-01 3.2752244e+00 1.7659530e+00 1.7108493e+00 7.0000124e+00 
1.9073e-06 1.0517423e-12 5.9715061e-15 9.9498420e-14 1.4786349e-12 1.8199893e-11 5.2812928e-10 6.5221836e-09 1.1712588e-07 1.9073692e-06 4.3811953e-05 4.9390770e-04 2.7081564e-02 4.7739964e-01 7.3644199e-01 8.2204413e-01 9.5357145e-01 3.5946034e+00 2.0259790e+00 1.9624830e+00 7.4206365e+00 
9.5367e-07 2.6294953e-13 5.4768033e-15 8.5309337e-14 1.6005518e-12 1.7282920e-11 5.6968233e-10 7.4559550e-09 1.3209953e-07 1.9080059e-06 5.1468302e-05 6.1286257e-04 3.1003320e-02 5.8950148e-01 7.6157403e-01 8.1601573e-01 1.0049029e+00 3.1209386e+00 1.8164545e+00 1.8254382e+00 9.4228185e+00 


==> GPWBAE2D2OCaseAixeiy50pts.dat <==
h errAn1 errAn2 errAn3 errAn4 errAn5 errAn6 errAn7 errAn8 errAn9 errAn10 errAn11 errAn12 errAn13 errAn14 errAn15 errAn16 errAn17 errAn18 errAn19 errAn20  
2.0000e+00 6.8145807e-01 5.9729485e-01 8.5087270e-01 7.3721968e-01 6.0726515e-01 7.2548016e-01 5.8598564e-01 4.8304169e-01 3.3724441e-01 2.3590937e-01 1.4786687e-01 8.2242557e-02 1.0673254e+00 4.5586404e+00 1.0005820e+01 4.5031431e+00 6.2726967e+00 1.1747575e+01 8.3519794e+00 3.3322032e+01 
1.0000e+00 2.3009464e-01 1.3710556e-01 5.5272099e-02 2.8681750e-02 1.3262326e-02 5.2363555e-03 1.4565194e-03 8.7400107e-04 1.9971775e-04 8.5938598e-05 1.9231428e-03 3.1189122e-02 7.4819227e-01 3.5081574e+00 4.9389955e+00 4.6710218e+00 3.6408525e+00 6.9578797e+00 3.4688199e+00 1.4286350e+01 
5.0000e-01 5.7165153e-02 1.8840536e-02 3.7505260e-03 8.6682546e-04 2.4758130e-04 3.0301512e-05 8.5363040e-06 1.2387139e-06 3.8156514e-06 6.7170558e-05 1.9080175e-03 2.7628039e-02 7.5275525e-01 2.4239041e+00 6.9217479e+00 2.4688682e+00 3.1989538e+00 9.0606909e+00 3.2052300e+00 1.8915502e+01 
2.5000e-01 1.3745071e-02 2.3537396e-03 2.3063552e-04 2.5321853e-05 3.8520392e-06 1.8268587e-07 3.7547739e-08 2.2495675e-07 4.0142507e-06 6.6815038e-05 1.8922006e-03 3.6984525e-02 8.6356054e-01 2.3046636e+00 4.9806266e+00 2.5172115e+00 2.9273498e+00 5.6792553e+00 2.7932976e+00 1.5694410e+01 
1.2500e-01 3.3323993e-03 2.9080621e-04 1.4000510e-05 7.6135112e-07 5.8524050e-08 1.2252483e-09 1.2167783e-08 2.4875807e-07 3.6566472e-06 6.9036540e-05 1.6286359e-03 3.5971001e-02 7.7009912e-01 2.1322107e+00 4.0301350e+00 3.1373214e+00 3.1747872e+00 4.6219031e+00 3.0789831e+00 1.2259221e+01 
6.2500e-02 8.1799917e-04 3.6058044e-05 8.5760104e-07 2.3242187e-08 8.9567602e-10 5.5169387e-10 1.0951948e-08 2.0480097e-07 3.1206738e-06 5.7549248e-05 1.5531921e-03 2.6922698e-02 6.4304100e-01 2.5838690e+00 3.5503213e+00 2.3547156e+00 2.6603846e+00 4.8476944e+00 2.6405706e+00 1.1330172e+01 
3.1250e-02 2.0248472e-04 4.4898685e-06 5.2987333e-08 7.2008006e-10 3.5125310e-11 6.0004920e-10 1.3094693e-08 2.1700139e-07 2.6141124e-06 6.1136938e-05 1.4540453e-03 2.6037820e-02 7.4080679e-01 1.9267825e+00 2.9046174e+00 2.7388259e+00 1.9585384e+00 4.3083339e+00 2.7543240e+00 1.0567755e+01 
1.5625e-02 5.0361503e-05 5.6003849e-07 3.2915177e-09 2.2398095e-11 3.9492090e-11 6.1928219e-10 1.0576831e-08 1.9488378e-07 3.5064750e-06 5.5409618e-05 1.8268249e-03 3.1207188e-02 6.3617838e-01 2.1643412e+00 3.2961542e+00 2.3213959e+00 2.4753441e+00 3.7998282e+00 2.3215166e+00 1.0188685e+01 
7.8125e-03 1.2565317e-05 6.9926742e-08 2.0507287e-10 1.5739671e-12 4.3573240e-11 5.2194320e-10 1.4594656e-08 2.1285167e-07 2.9990146e-06 4.2613891e-05 2.0752843e-03 2.3934183e-02 6.3761069e-01 2.0216346e+00 4.6686869e+00 2.9127212e+00 2.0493041e+00 4.3969154e+00 2.8513917e+00 1.2205938e+01 
3.9062e-03 3.1413202e-06 8.7358581e-09 1.2798147e-11 1.9694455e-12 2.9234580e-11 5.1861212e-10 1.1438848e-08 2.0722612e-07 2.4086829e-06 4.6232881e-05 1.6767136e-03 2.4658738e-02 8.6139009e-01 2.1391831e+00 2.8356068e+00 2.2378054e+00 2.0870012e+00 3.6401996e+00 2.3238880e+00 1.1092069e+01 
1.9531e-03 7.8532781e-07 1.0916672e-09 8.0016481e-13 1.4506661e-12 3.0941568e-11 4.7700946e-10 9.5707010e-09 1.4911029e-07 3.0783174e-06 6.2867784e-05 1.4802052e-03 2.0984151e-02 6.3840958e-01 1.7649035e+00 4.3545988e+00 2.5157721e+00 2.4553778e+00 3.1632093e+00 2.5394759e+00 1.0253959e+01 
9.7656e-04 1.9633160e-07 1.3643854e-10 7.7938379e-14 1.7334118e-12 2.8255467e-11 7.3125030e-10 1.1907302e-08 1.3394325e-07 3.2945169e-06 4.3405863e-05 1.2959716e-03 2.2433985e-02 7.6329257e-01 2.2783206e+00 2.8356252e+00 2.1444614e+00 2.3505476e+00 4.4769493e+00 2.7523694e+00 1.1561319e+01 
4.8828e-04 4.9082852e-08 1.7053402e-11 7.9927461e-14 1.3751149e-12 3.5960864e-11 4.6968370e-10 9.3446499e-09 1.5850643e-07 2.5123489e-06 4.8889440e-05 1.3654570e-03 2.5021843e-02 6.3847359e-01 2.2643961e+00 3.4927494e+00 2.5026036e+00 2.0486283e+00 3.0957774e+00 2.2170168e+00 1.2822401e+01 
2.4414e-04 1.2270707e-08 2.1317001e-12 8.3878995e-14 1.5349777e-12 2.8906785e-11 4.6347569e-10 8.6508324e-09 1.6407270e-07 2.4386865e-06 5.0032559e-05 1.3370460e-03 2.4183256e-02 7.6322783e-01 1.5972121e+00 3.6504743e+00 2.6843311e+00 2.0110116e+00 3.5861370e+00 2.4005924e+00 1.0379254e+01 
1.2207e-04 3.0676758e-09 2.6631990e-13 9.0342003e-14 1.5053578e-12 3.0832570e-11 4.6211418e-10 8.2943502e-09 1.5794107e-07 2.1415877e-06 4.9386749e-05 1.4668213e-03 2.2851917e-02 6.3827714e-01 1.6588776e+00 3.3814103e+00 2.1690204e+00 1.8744399e+00 2.9251297e+00 2.4006378e+00 1.1452128e+01 
6.1035e-05 7.6691886e-10 3.3576274e-14 9.3662649e-14 1.8236451e-12 3.0286721e-11 6.1314091e-10 7.8611708e-09 1.8984339e-07 2.8292394e-06 5.3192922e-05 1.4332651e-03 2.3461562e-02 7.3709652e-01 1.6698744e+00 3.5454537e+00 2.1750715e+00 1.9076181e+00 3.4890697e+00 2.3291051e+00 1.1527862e+01 
3.0518e-05 1.9172965e-10 4.7016127e-15 7.8539770e-14 1.3878534e-12 2.6000429e-11 4.1922291e-10 8.5763025e-09 1.2620834e-07 3.1497506e-06 4.5537776e-05 1.3671116e-03 2.1576525e-02 6.3873970e-01 1.7743388e+00 3.1423397e+00 1.8984641e+00 1.8552797e+00 3.4418373e+00 2.4006283e+00 9.6602168e+00 
1.5259e-05 4.7932270e-11 4.3149446e-15 8.5520768e-14 1.3972689e-12 2.3797814e-11 4.4014337e-10 7.1832485e-09 1.1744406e-07 2.7576024e-06 4.0884508e-05 1.4208904e-03 2.7853007e-02 6.3826724e-01 1.6476092e+00 2.9462176e+00 2.1750673e+00 2.2340251e+00 3.3322659e+00 2.2267706e+00 1.0526289e+01 
7.6294e-06 1.1982995e-11 3.8959031e-15 8.6348818e-14 1.3665882e-12 2.1137827e-11 4.1805225e-10 7.7318605e-09 1.2506519e-07 2.8653938e-06 4.2297947e-05 1.2666342e-03 2.0222957e-02 3.8979027e-01 1.8193995e+00 2.4443331e+00 1.9934566e+00 2.7181655e+00 2.8331043e+00 2.2870563e+00 1.0334076e+01 
3.8147e-06 2.9958424e-12 4.5485128e-15 6.8374594e-14 1.2809399e-12 3.0851216e-11 4.1345442e-10 7.5678336e-09 1.1089431e-07 2.5616211e-06 3.8272230e-05 1.2095873e-03 1.9962916e-02 5.1318455e-01 1.5174295e+00 2.9876997e+00 2.3953242e+00 1.8589022e+00 3.3406146e+00 2.2994555e+00 9.7763211e+00 
1.9073e-06 7.4894533e-13 4.2603851e-15 1.0777298e-13 1.4889223e-12 2.8771060e-11 4.4625776e-10 7.9504866e-09 1.4126802e-07 1.6558458e-06 3.6644535e-05 1.3629402e-03 2.1382830e-02 5.1329145e-01 1.6398296e+00 2.9877000e+00 2.0027161e+00 1.7011799e+00 2.8238673e+00 2.4308786e+00 1.0487324e+01 
9.5367e-07 1.8720583e-13 4.4294067e-15 7.3451631e-14 1.2328434e-12 2.4785666e-11 4.2006802e-10 7.7148700e-09 1.4752157e-07 2.1889639e-06 3.2669282e-05 1.2331922e-03 2.1647589e-02 5.1387439e-01 1.7684297e+00 2.6540256e+00 2.2909864e+00 1.8692149e+00 3.0037829e+00 2.1906538e+00 8.5370109e+00 


==> GPWBAE2D2OCaseAixpy50pts.dat <==
h errAn1 errAn2 errAn3 errAn4 errAn5 errAn6 errAn7 errAn8 errAn9 errAn10 errAn11 errAn12 errAn13 errAn14 errAn15 errAn16 errAn17 errAn18 errAn19 errAn20  
2.0000e+00 4.8614120e+00 4.3357972e+00 4.5006811e+00 9.3897965e+00 9.4927148e+00 1.6348582e+01 1.7975374e+01 2.0107850e+01 2.8577447e+01 2.7014460e+01 2.8708989e+01 2.7091634e+01 1.9895224e+01 1.6772359e+01 1.1588940e+01 9.8480431e+00 7.8728434e+00 3.9804815e+00 6.0695401e+00 2.7588143e+00 
1.0000e+00 5.8331523e-01 2.9595885e-01 2.5300378e-01 2.5744847e-01 2.1730390e-01 1.2499289e-01 9.3616419e-02 4.7411709e-02 1.9368957e-02 1.0856384e-02 2.8940027e-03 1.9730136e-03 4.1657937e-04 3.5009422e-03 3.5737188e-02 2.9677894e-01 1.0234670e-01 8.0946545e-02 2.7795789e-01 3.6350094e-01 
5.0000e-01 1.6760127e-01 4.6335670e-02 1.4800252e-02 1.0354305e-02 3.9870463e-03 1.1276011e-03 3.6644800e-04 6.3819155e-05 2.0739856e-05 2.5406140e-06 7.8868099e-07 2.2117388e-05 2.0781651e-04 2.6184775e-03 2.7659498e-02 1.7886625e-01 7.9996204e-02 1.0986039e-01 2.1485358e-01 2.3884750e-01 
2.5000e-01 4.4060363e-02 5.8641370e-03 9.2770617e-04 3.2277995e-04 5.7374872e-05 8.6338022e-06 1.3513757e-06 1.1928772e-07 1.9679925e-08 1.3960762e-07 3.0007380e-07 1.7598801e-05 2.5052594e-04 2.3718278e-03 3.3563736e-02 1.5880670e-01 6.1639403e-02 5.8182895e-02 1.9648544e-01 2.1532344e-01 
1.2500e-01 1.1018315e-02 7.1827518e-04 5.6217278e-05 9.7266002e-06 8.1948024e-07 6.7084431e-08 4.9159097e-09 2.1446006e-10 6.4689313e-09 1.7061027e-07 2.9533534e-07 1.2952390e-05 2.6283661e-04 2.3027209e-03 3.1823591e-02 1.3560271e-01 6.6970715e-02 6.2773740e-02 2.0223312e-01 1.7408508e-01 
6.2500e-02 2.7388738e-03 8.8388651e-05 3.5037776e-06 2.9578633e-07 1.2072819e-08 5.2073960e-10 6.2648812e-11 1.1544146e-10 8.3768266e-09 1.6274044e-07 2.9728885e-07 1.5585544e-05 1.7382053e-04 2.2826611e-03 2.8845822e-02 1.2524236e-01 4.7110590e-02 5.7627765e-02 2.7991486e-01 1.9275109e-01 
3.1250e-02 6.8337162e-04 1.0948838e-05 2.1943361e-07 9.0976006e-09 1.8246433e-10 5.1235731e-12 7.8615670e-11 1.1965441e-10 7.6072534e-09 1.3993802e-07 2.6907597e-07 1.5942172e-05 1.9195838e-04 2.3738265e-03 2.5720044e-02 1.2768739e-01 6.3032441e-02 4.7096468e-02 1.6900882e-01 1.6008597e-01 
1.5625e-02 1.7081170e-04 1.3620172e-06 1.3727759e-08 2.8552486e-10 2.8006336e-12 6.3291653e-12 7.3776130e-11 1.1859844e-10 7.0627080e-09 1.2927166e-07 2.8931021e-07 1.0448425e-05 1.9601372e-04 2.3347692e-03 2.8539950e-02 1.2466183e-01 5.0928094e-02 4.3498782e-02 1.6091397e-01 1.3818877e-01 
7.8125e-03 4.2695582e-05 1.6982995e-07 8.5838384e-10 8.9405863e-12 8.6188825e-14 5.2400537e-12 7.4055453e-11 1.2406179e-10 7.4875672e-09 1.2477921e-07 2.6321673e-07 1.1277715e-05 1.6275465e-04 2.2769970e-03 2.4377852e-02 1.1119391e-01 4.3176740e-02 4.1147999e-02 1.6904260e-01 1.5096756e-01 
3.9062e-03 1.0672766e-05 2.1203198e-08 5.3660624e-11 2.7938487e-13 6.2767351e-14 4.9122093e-12 7.0323914e-11 1.0068652e-10 6.3867796e-09 1.3458360e-07 2.7776328e-07 1.1939310e-05 1.4325337e-04 2.2745166e-03 1.8714209e-02 1.1700163e-01 4.3837062e-02 4.1603254e-02 1.4573155e-01 1.3589628e-01 
1.9531e-03 2.6680374e-06 2.6521675e-09 3.3535368e-12 7.8173016e-14 5.7202461e-14 3.9237599e-12 6.9304771e-11 1.0830407e-10 5.9418583e-09 1.6278946e-07 2.4562739e-07 9.4274993e-06 1.2523619e-04 2.2340810e-03 2.3718544e-02 1.1985033e-01 3.9345718e-02 4.0495376e-02 1.3630471e-01 1.3952709e-01 
9.7656e-04 6.6698925e-07 3.3163122e-10 2.0914222e-13 5.9819177e-14 6.1003492e-14 3.8764720e-12 6.0187809e-11 1.0620654e-10 5.6212317e-09 1.1148447e-07 2.5257067e-07 1.0946087e-05 1.5249428e-04 2.2796543e-03 2.3450358e-02 1.3696808e-01 4.2975807e-02 4.4261676e-02 1.5340437e-01 1.2998875e-01 
4.8828e-04 1.6674475e-07 4.1460835e-11 1.2653872e-14 6.8702783e-14 6.0948188e-14 3.7556164e-12 6.1421795e-11 1.0094911e-10 5.7671808e-09 1.0402691e-07 2.4376832e-07 9.8724330e-06 1.2589679e-04 2.2544047e-03 2.2830105e-02 1.1904756e-01 4.3300929e-02 4.3103459e-02 1.5896593e-01 1.5013927e-01 
2.4414e-04 4.1685864e-08 5.1830107e-12 8.3268308e-15 8.0201430e-14 6.4586811e-14 3.2562694e-12 5.1708543e-11 8.2323880e-11 6.1341862e-09 1.1134415e-07 2.5387665e-07 9.1445401e-06 1.3155395e-04 2.2333742e-03 2.2284020e-02 1.3045512e-01 3.5231978e-02 3.4300233e-02 1.4405309e-01 1.1914514e-01 
1.2207e-04 1.0421425e-08 6.4814735e-13 5.9399144e-15 6.5481859e-14 4.7474280e-14 3.9955372e-12 5.5293784e-11 8.0876324e-11 5.9807224e-09 9.9011350e-08 2.5410752e-07 8.4758086e-06 1.1170277e-04 2.2549111e-03 1.7003595e-02 9.1829321e-02 4.0896598e-02 3.4935915e-02 1.3824766e-01 1.1283689e-01 
6.1035e-05 2.6053512e-09 8.1069913e-14 5.1072841e-15 5.7755584e-14 5.0053762e-14 2.4225536e-12 4.7035844e-11 9.5787921e-11 5.1798604e-09 1.1016055e-07 2.5669668e-07 8.9607751e-06 1.2606232e-04 2.2350605e-03 1.8726657e-02 8.8169079e-02 3.5424036e-02 3.6064755e-02 1.3717120e-01 1.2029990e-01 
3.0518e-05 6.5133726e-10 1.0276844e-14 6.9945932e-15 5.2936690e-14 3.6327369e-14 3.8558311e-12 5.6834767e-11 8.8275204e-11 5.7203373e-09 1.0426840e-07 2.4259568e-07 8.3033851e-06 1.1887137e-04 2.2290082e-03 1.8597876e-02 8.2625134e-02 3.9064988e-02 3.9453437e-02 1.3649945e-01 1.2335861e-01 
1.5259e-05 1.6283409e-10 1.6333398e-15 7.4941811e-15 7.2037414e-14 5.9570568e-14 2.7706247e-12 4.9580315e-11 1.0520785e-10 5.7897967e-09 1.0156725e-07 2.5222539e-07 7.7744494e-06 1.1826519e-04 2.2401758e-03 2.1064503e-02 1.0347513e-01 3.1442923e-02 3.2145148e-02 1.3059383e-01 1.2642802e-01 
7.6294e-06 4.0708427e-11 6.9947226e-16 7.2166321e-15 7.0779389e-14 3.7197762e-14 2.9559437e-12 4.8234031e-11 8.7264697e-11 4.8898541e-09 1.0221443e-07 2.4721867e-07 8.0165034e-06 1.2197886e-04 2.2671479e-03 1.6218726e-02 9.8368955e-02 3.1550330e-02 3.4625568e-02 1.4494252e-01 1.1820130e-01 
3.8147e-06 1.0176909e-11 8.2843717e-16 5.8844058e-15 5.8081240e-14 3.8395893e-14 3.8114491e-12 4.9228917e-11 8.7116085e-11 4.8352030e-09 1.1669295e-07 2.3359367e-07 1.0026199e-05 1.0639134e-04 2.2392378e-03 1.7246904e-02 8.0804176e-02 3.1286961e-02 2.9613851e-02 1.2166857e-01 1.2068088e-01 
1.9073e-06 2.5444312e-12 7.5600963e-16 6.3284793e-15 4.9593791e-14 3.4752054e-14 3.1645523e-12 5.2394567e-11 7.8766464e-11 5.0451332e-09 1.0675897e-07 2.3075410e-07 7.1249582e-06 1.2009096e-04 2.2300395e-03 2.2287881e-02 8.0467832e-02 2.8560382e-02 3.5035030e-02 1.2847273e-01 1.3532371e-01 
9.5367e-07 6.3633866e-13 7.0646547e-16 5.3848262e-15 6.7282530e-14 2.9294942e-14 2.3688268e-12 4.5751539e-11 9.6774779e-11 5.8029437e-09 9.9895712e-08 2.3418083e-07 9.6910490e-06 1.0539710e-04 2.2149951e-03 1.9145066e-02 8.6361909e-02 3.7197380e-02 3.6676318e-02 1.2870926e-01 1.2339188e-01 


==> GPWBAE2D2OCaseJ0xJ1y50ptsCOMP.dat <==
h errPn1 errAn1 errPn2 errAn2 errPn3 errAn3 errPn4 errAn4 errPn5 errAn5  
2.0000e+00 Inf 6.3687031e+00 Inf 1.6262362e+01 3.8311013e+270 3.8434243e+02 5.6971290e+12 4.8616242e+03 7.4982198e+238 1.5114842e+05 
1.0000e+00 1.2336076e+173 1.0941437e+00 1.2168364e+163 4.0773567e+00 1.5957442e+245 5.3723028e+01 2.6236662e+00 1.5646586e+02 3.6877237e+06 4.4911608e+03 
5.0000e-01 2.3789648e+40 2.6454481e-01 6.0050075e+38 8.8719958e-01 8.8089688e+49 6.4211020e+00 8.0510283e-02 6.5416063e+00 9.2296338e-02 7.0293872e+01 
2.5000e-01 1.5856183e+07 6.0622941e-02 4.8031247e+07 2.4931590e-01 2.0955995e+09 5.8891572e-01 1.1807378e-02 3.7423919e-01 3.7564170e-02 1.1065157e+00 
1.2500e-01 7.6930028e-02 1.4263055e-02 1.6228651e+00 6.2842289e-02 1.9784264e+00 4.2626523e-02 5.2070714e-03 1.0627609e-02 1.9232525e-02 1.2464061e-02 
6.2500e-02 3.4756405e-03 3.4440802e-03 1.3008651e-02 5.4196384e-03 9.5655947e-03 1.3039903e-03 5.2369602e-04 1.4185195e-04 2.7200271e-03 9.4301772e-05 
3.1250e-02 8.4856364e-04 8.4421092e-04 8.8728190e-04 7.6289163e-04 2.9335184e-04 1.1809504e-04 2.2527274e-05 5.6140525e-06 4.5321185e-05 1.4981880e-06 
1.5625e-02 2.0966438e-04 2.0885656e-04 9.4710227e-05 9.9369839e-05 1.6338333e-05 8.0312578e-06 6.7340600e-07 1.4926418e-07 6.9655096e-07 2.6590528e-08 
7.8125e-03 5.2110345e-05 5.1933842e-05 1.1248775e-05 1.2194563e-05 9.8136163e-07 4.9893468e-07 1.9211297e-08 3.7839041e-09 1.0602438e-08 4.2073469e-10 
3.9062e-03 1.2989596e-05 1.2948068e-05 1.4057253e-06 1.4955924e-06 6.0405434e-08 3.0667280e-08 5.7449733e-10 1.0190691e-10 1.6388588e-10 6.4919366e-12 
1.9531e-03 3.2426642e-06 3.2325707e-06 1.7603723e-07 1.8471230e-07 3.7512726e-09 1.8943205e-09 1.7563192e-11 2.9154036e-12 2.5503597e-12 1.0397919e-13 
9.7656e-04 8.1007507e-07 8.0758553e-07 2.2035709e-08 2.2935730e-08 2.3378344e-10 1.1760213e-10 5.4288263e-13 8.6820880e-14 4.0011718e-14 1.6596891e-15 
4.8828e-04 2.0244495e-07 2.0182665e-07 2.7567504e-09 2.8569673e-09 1.4591798e-11 7.3238957e-12 1.6869521e-14 2.6934922e-15 1.4959232e-15 2.0471501e-15 
2.4414e-04 5.0602013e-08 5.0447942e-08 3.4474760e-10 3.5648302e-10 9.1139738e-13 4.5689381e-13 5.5528496e-16 5.9334644e-16 1.4959232e-15 1.4328438e-15 
1.2207e-04 1.2649350e-08 1.2610895e-08 4.3103397e-11 4.4520115e-11 5.6947261e-14 2.8519417e-14 6.6671181e-16 5.1647004e-16 1.4958357e-15 1.4147018e-15 
6.1035e-05 3.1621933e-09 3.1525873e-09 5.3885501e-12 5.5624896e-12 3.5615417e-15 1.7735121e-15 5.5550169e-16 8.5503392e-16 1.5019139e-15 1.4186443e-15 
3.0518e-05 7.9053029e-10 7.8812980e-10 6.7360267e-13 6.9516222e-13 6.6616995e-16 6.2063354e-16 5.5580497e-16 4.7676816e-16 1.4915566e-15 1.4100058e-15 
1.5259e-05 1.9763023e-10 1.9703018e-10 8.4198462e-14 8.6889546e-14 7.2177839e-16 6.1627379e-16 6.1125315e-16 4.6526823e-16 1.4917048e-15 1.4136623e-15 
7.6294e-06 4.9407243e-11 4.9257211e-11 1.0517324e-14 1.0864301e-14 6.1078035e-16 6.1627379e-16 5.5580497e-16 5.8286709e-16 1.4966995e-15 1.4097059e-15 
3.8147e-06 1.2351668e-11 1.2314276e-11 1.3084645e-15 1.3665577e-15 7.2167833e-16 6.1627379e-16 4.8572257e-16 5.7169075e-16 1.4924269e-15 1.4149943e-15 
1.9073e-06 3.0878317e-12 3.0785039e-12 5.6546664e-16 5.5528496e-16 6.6613381e-16 6.1078035e-16 5.5550169e-16 5.3891580e-16 1.5001698e-15 1.4133313e-15 
9.5367e-07 7.7186819e-13 7.6955214e-13 6.0432149e-16 6.7131781e-16 6.6645900e-16 6.1627379e-16 5.0267485e-16 5.9739001e-16 1.6800723e-15 1.4107142e-15 


==> GPWBAE2D2OCaseJ1xcosy50ptsCOMP.dat <==
h errPn1 errAn1 errPn2 errAn2 errPn3 errAn3 errPn4 errAn4 errPn5 errAn5  
2.0000e+00 2.5026850e+00 1.2747192e+00 1.6145431e+00 1.8531896e+00 5.2341124e+02 3.3581322e+00 3.9649428e+08 5.3033593e+00 5.6021142e+16 1.0764802e+01 
1.0000e+00 2.7812185e-01 2.7289515e-01 1.8554127e-01 2.1083803e-01 5.9265416e-01 2.0790651e-01 1.0142829e+00 1.6066214e-01 1.7731901e+00 1.6741322e-01 
5.0000e-01 6.4002710e-02 6.3031419e-02 2.2123262e-02 2.4678945e-02 2.2144927e-02 1.1206940e-02 1.4177508e-02 4.4310336e-03 7.6288690e-03 2.5386916e-03 
2.5000e-01 1.4349820e-02 1.4279285e-02 2.6155519e-03 2.8506406e-03 1.0901803e-03 6.4884268e-04 3.5514062e-04 1.2768932e-04 9.1944852e-05 3.7940744e-05 
1.2500e-01 3.3512523e-03 3.3471196e-03 3.2518977e-04 3.3837248e-04 6.1624859e-05 3.8881900e-05 1.0081886e-05 3.8267471e-06 1.2989507e-06 5.7527466e-07 
6.2500e-02 8.1353524e-04 8.1482806e-04 4.0565059e-05 4.1086360e-05 3.6735484e-06 2.3890285e-06 3.0079984e-07 1.1689444e-07 1.9363236e-08 8.8366949e-09 
3.1250e-02 2.0304837e-04 2.0336051e-04 5.0675195e-06 5.0576812e-06 2.2414309e-07 1.4869622e-07 9.1869404e-09 3.6099218e-09 2.9566810e-10 1.3683044e-10 
1.5625e-02 5.0714685e-05 5.0802515e-05 6.3312347e-07 6.2887367e-07 1.3840171e-08 9.2736203e-09 2.8383035e-10 1.1213067e-10 4.5675130e-12 2.1280756e-12 
7.8125e-03 1.2683338e-05 1.2695618e-05 7.9131388e-08 7.8858549e-08 8.5976215e-10 5.7897046e-10 8.8193912e-12 3.4937708e-12 7.0998878e-14 3.3306770e-14 
3.9062e-03 3.1717295e-06 3.1732588e-06 9.8914836e-09 9.8740184e-09 5.3893074e-11 3.6165850e-11 2.7478020e-13 1.0930156e-13 6.4057078e-15 7.6565153e-15 
1.9531e-03 7.9304293e-07 7.9323278e-07 1.2364349e-09 1.2353070e-09 3.3735159e-12 2.2595960e-12 8.6601399e-15 3.7192617e-15 5.0633960e-15 6.3825755e-15 
9.7656e-04 1.9827447e-07 1.9829788e-07 1.5455420e-10 1.5447916e-10 2.1108460e-13 1.4115345e-13 1.3506446e-15 2.0569110e-15 5.5644219e-15 5.9376176e-15 
4.8828e-04 4.9570329e-08 4.9573176e-08 1.9319355e-11 1.9313923e-11 1.3489254e-14 8.6672535e-15 8.9509042e-16 1.6690312e-15 5.2650798e-15 6.9264482e-15 
2.4414e-04 1.2392796e-08 1.2393132e-08 2.4149754e-12 2.4144765e-12 1.0688825e-15 9.9920072e-16 1.3194850e-15 1.8352292e-15 5.7219585e-15 6.2803698e-15 
1.2207e-04 3.0982256e-09 3.0982627e-09 3.0197327e-13 3.0179073e-13 6.2063354e-16 6.7532230e-16 1.1322098e-15 1.5151596e-15 4.9079518e-15 5.8284065e-15 
6.1035e-05 7.7455976e-10 7.7456314e-10 3.7765153e-14 3.7643747e-14 6.1568755e-16 7.9479873e-16 1.1710090e-15 1.7798229e-15 5.7926092e-15 5.8114635e-15 
3.0518e-05 1.9364036e-10 1.9364048e-10 4.7478263e-15 4.7194478e-15 6.0044491e-16 6.6613381e-16 8.8817842e-16 1.6136472e-15 5.0295064e-15 5.8645108e-15 
1.5259e-05 4.8410185e-11 4.8410073e-11 7.3013520e-16 7.5503329e-16 5.4194494e-16 9.0365607e-16 1.0605391e-15 2.0658801e-15 5.0295064e-15 5.3891580e-15 
7.6294e-06 1.2102590e-11 1.2102476e-11 4.6959448e-16 5.3891580e-16 5.2092565e-16 6.8663502e-16 9.9920072e-16 1.4271873e-15 5.0368532e-15 5.4310222e-15 
3.8147e-06 3.0256376e-12 3.0256424e-12 4.6858089e-16 5.9334644e-16 5.7219585e-16 6.6844278e-16 1.0053497e-15 1.5700925e-15 4.8345719e-15 5.2650798e-15 
1.9073e-06 7.5641419e-13 7.5642494e-13 4.4947753e-16 6.1455257e-16 5.7358259e-16 6.7532230e-16 1.0605391e-15 1.2262814e-15 4.9079518e-15 5.7219585e-15 
9.5367e-07 1.8910834e-13 1.8911274e-13 4.8938883e-16 5.5667057e-16 6.0432149e-16 6.8663502e-16 1.0547119e-15 1.3506446e-15 4.7207331e-15 5.6871168e-15 


==> GPWBAE2D2OCasecosxsiny50pts.dat <==
h errAn1 errAn2 errAn3 errAn4 errAn5 errAn6 errAn7 errAn8 errAn9 errAn10 errAn11 errAn12 errAn13 errAn14 errAn15 errAn16 errAn17 errAn18 errAn19 errAn20  
2.0000e+00 1.0629425e+01 4.0644785e+01 9.6549858e+01 6.2078812e+02 8.5952060e+02 8.9353392e+03 2.6949720e+04 1.0713985e+05 3.1313027e+05 6.4362144e+05 1.5251547e+06 3.7396070e+06 3.3707057e+06 1.5834634e+06 7.6529594e+05 2.5679291e+05 7.8647210e+04 5.6714020e+04 2.9412325e+05 5.5646388e+04 
1.0000e+00 1.5073000e+00 2.7377357e+00 2.8248307e+00 1.2819866e+01 1.5488868e+01 4.8121132e+01 5.5434576e+01 9.8585965e+01 9.9847082e+01 9.4901664e+01 1.0255242e+02 1.0640482e+02 5.8989157e+01 8.4852023e+00 2.0650508e+00 5.7798573e-01 5.4917439e-02 1.4021651e-02 1.7763919e-01 1.0552471e-02 
5.0000e-01 3.0011578e-01 2.7634043e-01 1.5755610e-01 3.5387935e-01 2.3416628e-01 3.0185968e-01 1.6757814e-01 1.3008962e-01 7.9907007e-02 4.6825396e-02 2.0727895e-02 1.2685668e-02 2.7481383e-03 3.4032398e-03 2.6212418e-03 8.3068625e-03 9.4541396e-03 4.5088929e-03 8.4828331e-02 6.3418742e-03 
2.5000e-01 6.9095729e-02 3.1522677e-02 9.4650126e-03 1.0692066e-02 3.5572261e-03 2.1623951e-03 6.3070867e-04 2.3775708e-04 7.3241397e-05 2.2517911e-05 2.2469933e-05 6.0555517e-04 1.7348698e-03 3.1390339e-03 2.3675998e-03 7.6147977e-03 7.4206548e-03 4.2272459e-03 4.9284852e-02 4.7146052e-03 
1.2500e-01 1.6717718e-02 3.7991242e-03 5.8576591e-04 3.3096040e-04 5.4696282e-05 1.6455428e-05 2.4079347e-06 4.6196381e-07 1.2301046e-07 3.1736978e-06 2.1965771e-05 5.5080818e-04 1.6088231e-03 2.9436176e-03 2.2225187e-03 7.2295115e-03 6.9478731e-03 4.1018329e-03 3.6516334e-02 4.3740953e-03 
6.2500e-02 4.1146286e-03 4.6679854e-04 3.6607833e-05 1.0311576e-05 8.4784453e-07 1.2694632e-07 9.4588181e-09 7.6899274e-09 1.0477530e-07 3.1645159e-06 2.1208456e-05 5.3274602e-04 1.5507219e-03 2.8787164e-03 2.1045321e-03 6.8958539e-03 6.7047797e-03 4.2996756e-03 2.9312747e-02 4.1270276e-03 
3.1250e-02 1.0208498e-03 5.7865901e-05 2.2880456e-06 3.2189812e-07 1.3275120e-08 9.8822066e-10 4.3885018e-10 9.3298128e-09 1.0144170e-07 3.0959110e-06 2.1083059e-05 5.2784445e-04 1.4898598e-03 2.9354183e-03 2.0858371e-03 6.8701984e-03 6.3643503e-03 4.1528038e-03 2.5729187e-02 3.9763801e-03 
1.5625e-02 2.5425483e-04 7.2036590e-06 1.4300683e-07 1.0055132e-08 2.0645284e-10 6.2995258e-11 4.2573892e-10 7.6339907e-09 9.4882248e-08 3.1550877e-06 2.0419035e-05 5.2731050e-04 1.4688574e-03 2.8789697e-03 2.0629736e-03 6.8273081e-03 6.6624247e-03 3.9385055e-03 2.4713618e-02 4.0338078e-03 
7.8125e-03 6.3445151e-05 8.9862928e-07 8.9381062e-09 3.1423159e-10 3.8177039e-12 7.1436157e-11 4.3596762e-10 7.5688495e-09 9.0540989e-08 3.1026060e-06 2.0050059e-05 5.1778187e-04 1.5108213e-03 2.9038634e-03 2.0282252e-03 6.7647608e-03 6.3759697e-03 3.8552241e-03 2.3245722e-02 4.2306836e-03 
3.9062e-03 1.5846540e-05 1.1221504e-07 5.5863769e-10 9.9211026e-12 3.4659699e-12 5.9776417e-11 4.1059955e-10 8.2126859e-09 8.5696058e-08 2.9994808e-06 2.0782312e-05 5.1683727e-04 1.4632791e-03 2.8638437e-03 2.0602692e-03 6.7922421e-03 6.5540167e-03 3.9954046e-03 2.2609014e-02 4.1441624e-03 
1.9531e-03 3.9597960e-06 1.4019800e-08 3.4928611e-11 5.1106894e-13 2.9263377e-12 6.1496137e-11 3.9595065e-10 7.7266492e-09 9.3230606e-08 3.0395876e-06 1.9116144e-05 5.1622252e-04 1.4722923e-03 2.8669214e-03 2.0403285e-03 6.7874200e-03 6.2541813e-03 3.9674181e-03 2.3518136e-02 3.9907997e-03 
9.7656e-04 9.8971941e-07 1.7520329e-09 2.1796629e-12 4.9137471e-13 3.4224501e-12 6.0005434e-11 4.2418631e-10 7.6919939e-09 9.1015307e-08 2.9085519e-06 2.0136020e-05 5.2707574e-04 1.4636173e-03 2.8947835e-03 2.0188327e-03 6.7243245e-03 6.4719003e-03 3.8471201e-03 2.2618693e-02 3.9908267e-03 
4.8828e-04 2.4740117e-07 2.1897729e-10 1.4898184e-13 4.8527593e-13 3.5183576e-12 5.9441873e-11 3.6567575e-10 7.4532581e-09 8.5691632e-08 3.0382109e-06 1.9647015e-05 5.0555276e-04 1.4435047e-03 2.8590659e-03 2.0474809e-03 6.7818804e-03 6.4994187e-03 3.8553901e-03 2.2359171e-02 3.9789844e-03 
2.4414e-04 6.1846709e-08 2.7372056e-11 3.1942073e-14 4.0870085e-13 2.9802697e-12 5.9599336e-11 4.0765356e-10 7.4481944e-09 8.5892315e-08 3.0267200e-06 1.8747156e-05 5.1029701e-04 1.4666767e-03 2.8663269e-03 2.0516719e-03 6.8450443e-03 6.4097257e-03 3.9710119e-03 2.3123151e-02 3.8405978e-03 
1.2207e-04 1.5461229e-08 3.4215277e-12 3.2502857e-14 4.1422667e-13 2.7453711e-12 6.1366814e-11 3.3182622e-10 7.7106344e-09 8.5859448e-08 3.0242432e-06 1.9891784e-05 5.1857993e-04 1.4734044e-03 2.8505771e-03 2.0146113e-03 6.7282397e-03 6.4125825e-03 3.9063964e-03 2.2602006e-02 3.8613452e-03 
6.1035e-05 3.8652517e-09 4.2757253e-13 2.7619852e-14 3.9049181e-13 3.0921055e-12 5.4342975e-11 3.2593971e-10 7.5522087e-09 8.6867243e-08 3.0338492e-06 1.9338074e-05 5.1021111e-04 1.4483517e-03 2.8371683e-03 2.0035852e-03 6.8053091e-03 6.1946686e-03 3.9075928e-03 2.2391276e-02 3.8630219e-03 
3.0518e-05 9.6630581e-10 5.4506016e-14 2.8070041e-14 4.3967665e-13 2.9777410e-12 5.7608890e-11 3.7515655e-10 7.3897684e-09 8.1679865e-08 2.9901664e-06 1.8745759e-05 5.0536919e-04 1.4561829e-03 2.8594749e-03 2.0389984e-03 6.6666646e-03 6.3185747e-03 3.8453332e-03 2.2585961e-02 3.8398376e-03 
1.5259e-05 2.4157562e-10 7.4847478e-15 2.9806955e-14 4.7578565e-13 2.9186714e-12 5.8266180e-11 4.1860377e-10 7.3085642e-09 8.2434668e-08 3.0190540e-06 1.9367748e-05 5.1517631e-04 1.4530757e-03 2.8452302e-03 1.9959964e-03 6.7285549e-03 6.2529359e-03 3.8177556e-03 2.1792363e-02 3.8860747e-03 
7.6294e-06 6.0393894e-11 3.7478250e-15 3.1837085e-14 3.9910330e-13 2.4220366e-12 6.0025179e-11 3.2220955e-10 7.3385580e-09 9.0004132e-08 2.9562842e-06 1.8659308e-05 5.0447777e-04 1.4554122e-03 2.8309032e-03 2.0219639e-03 6.7944593e-03 6.1179369e-03 3.7849704e-03 2.1796701e-02 3.8884231e-03 
3.8147e-06 1.5098696e-11 3.9997171e-15 3.2069931e-14 3.7875770e-13 2.6926252e-12 5.9695264e-11 3.3276926e-10 7.3337193e-09 8.1956527e-08 2.8892168e-06 1.9288539e-05 4.9983514e-04 1.4488972e-03 2.8320589e-03 2.0394966e-03 6.8091453e-03 6.1428551e-03 3.8455466e-03 2.2198980e-02 3.9185961e-03 
1.9073e-06 3.7747402e-12 3.5682920e-15 3.2288218e-14 4.1376576e-13 2.5923693e-12 5.3290932e-11 3.7630604e-10 7.2573987e-09 9.8783261e-08 2.9502741e-06 1.8803830e-05 4.9536667e-04 1.4535332e-03 2.8395199e-03 1.9865345e-03 6.7798534e-03 6.1361966e-03 3.9068950e-03 2.2085997e-02 4.0073986e-03 
9.5367e-07 9.4382057e-13 3.8141453e-15 3.5262473e-14 3.8424837e-13 3.0004051e-12 6.0436678e-11 4.0453241e-10 7.1545363e-09 9.4126569e-08 2.9217487e-06 1.9439400e-05 5.0719231e-04 1.4430288e-03 2.8641659e-03 1.9957496e-03 6.6168714e-03 6.2691087e-03 3.7908532e-03 2.2366728e-02 3.8836581e-03 


==> GPWBAE2D2OCasecosxsiny50ptsNormAsPW.dat <==
h errAn1 errAn2 errAn3 errAn4 errAn5 errAn6 errAn7 errAn8 errAn9 errAn10 errAn11 errAn12 errAn13 errAn14 errAn15 errAn16 errAn17 errAn18 errAn19 errAn20  
2.0000e+00 1.1743071e+01 1.5769910e+01 8.7000236e+00 2.4466035e+01 3.4090253e+01 1.9555645e+01 1.0422106e+01 5.4522560e+00 2.8057296e+00 3.5964396e+00 3.0366801e+00 3.1834925e+00 2.8527333e+00 2.6964476e+00 4.0011225e+00 6.0507966e+00 8.4533485e+00 1.0058175e+01 1.1735259e+01 1.1603078e+01 
1.0000e+00 1.8058943e+00 1.4041892e+00 3.9584623e-01 5.0150732e-01 2.4105420e-01 4.4684469e-02 1.2470365e-02 5.7068338e-03 1.4103479e-03 5.9663561e-04 2.5614823e-04 1.0328304e-04 5.7919213e-05 2.5358359e-05 8.8653585e-06 5.0930412e-06 2.2460973e-06 1.9565284e-06 2.0774012e-06 2.9318824e-06 
5.0000e-01 3.8007774e-01 1.5928611e-01 2.4198776e-02 1.2377802e-02 3.0693695e-03 1.8105740e-04 4.1113374e-05 7.1498103e-06 8.5002155e-07 1.7024423e-07 3.2748388e-08 5.1409949e-09 2.0704610e-09 5.4402117e-10 1.3856073e-09 1.2119947e-08 1.0409019e-08 1.9688703e-08 1.4093506e-07 1.7018329e-06 
2.5000e-01 9.0910184e-02 1.9169709e-02 1.4950833e-03 3.3371541e-04 4.5400231e-05 1.3222704e-06 1.5333974e-07 1.0110193e-08 6.1760854e-10 6.1986959e-11 2.6277941e-11 5.0495675e-11 7.2406965e-10 3.6997993e-10 1.1853003e-09 9.0695322e-09 8.6383211e-09 1.9698030e-08 9.3420909e-08 1.3423339e-06 
1.2500e-01 2.2618086e-02 2.3567945e-03 9.2946663e-05 9.5788449e-06 6.9256450e-07 1.0447719e-08 5.8365357e-10 1.6112354e-11 2.5079597e-12 9.6765029e-12 2.5409822e-11 4.9770559e-11 6.9695847e-10 3.2037233e-10 1.0879097e-09 7.9147632e-09 8.1330900e-09 1.8573039e-08 8.4899154e-08 1.1724113e-06 
6.2500e-02 5.6516605e-03 2.9329658e-04 5.7948061e-06 2.8609997e-07 1.0701885e-08 8.1882224e-11 2.2466830e-12 6.0982333e-13 2.5081119e-12 9.2039549e-12 2.5529651e-11 4.7583377e-11 6.8457651e-10 3.1402112e-10 1.0689348e-09 7.3877686e-09 7.8657635e-09 1.8241314e-08 7.9484939e-08 1.1078701e-06 
3.1250e-02 1.4126643e-03 3.6732419e-05 3.6174789e-07 8.7859965e-09 1.6633395e-10 6.5282700e-13 5.8434045e-13 6.0026081e-13 2.4954500e-12 9.4587882e-12 2.5422373e-11 4.6916403e-11 6.7679586e-10 3.1189555e-10 1.0191001e-09 7.1599247e-09 7.6002957e-09 1.8198439e-08 7.7347393e-08 1.0983422e-06 
1.5625e-02 3.5314093e-04 4.5961402e-06 2.2596244e-08 2.7499580e-10 2.5970357e-12 1.4015140e-13 5.8110157e-13 5.9072547e-13 2.4794807e-12 9.3251198e-12 2.5381558e-11 4.6557585e-11 6.7251840e-10 3.0659204e-10 1.0237953e-09 7.0902067e-09 7.4903019e-09 1.8204125e-08 7.6671859e-08 1.0807561e-06 
7.8125e-03 8.8282463e-05 5.7481030e-07 1.4118646e-09 8.6468610e-12 4.5791896e-14 1.3915267e-13 5.7451173e-13 5.7963370e-13 2.4848274e-12 9.3152383e-12 2.5312221e-11 4.5972912e-11 6.7016628e-10 3.0603643e-10 1.0236822e-09 7.0034434e-09 7.5842409e-09 1.8095233e-08 7.6021434e-08 1.0739578e-06 
3.9062e-03 2.2070292e-05 7.1869777e-08 8.8228869e-11 2.7333692e-13 2.8226813e-14 1.3785005e-13 5.7232568e-13 5.7868440e-13 2.4831315e-12 9.1432526e-12 2.5504704e-11 4.5998716e-11 6.6933279e-10 3.1194381e-10 1.0409445e-09 6.9823210e-09 7.4338470e-09 1.8426369e-08 7.5733288e-08 1.0662142e-06 
1.9531e-03 5.5175341e-06 8.9848841e-09 5.5143668e-12 1.5080782e-14 2.8298081e-14 1.4066161e-13 5.7095911e-13 5.8302109e-13 2.4831094e-12 9.3013529e-12 2.4929467e-11 4.6020728e-11 6.7333174e-10 3.0813987e-10 1.0081460e-09 6.9656045e-09 7.4909017e-09 1.8095735e-08 7.5714902e-08 1.0655376e-06 
9.7656e-04 1.3793787e-06 1.1231835e-09 3.4461457e-13 1.1310419e-14 2.6622657e-14 1.3496777e-13 5.7449744e-13 5.7609966e-13 2.4824229e-12 9.4329662e-12 2.4917085e-11 4.5897176e-11 6.7023413e-10 3.0623212e-10 1.0142995e-09 6.9744469e-09 7.4890514e-09 1.7997075e-08 7.5553049e-08 1.0586468e-06 
4.8828e-04 3.4484409e-07 1.4040302e-10 2.2225294e-14 1.1112596e-14 2.7126052e-14 1.3896919e-13 5.7145954e-13 5.7731519e-13 2.4909169e-12 9.1086008e-12 2.5189248e-11 4.5956986e-11 6.6921310e-10 3.0896316e-10 1.0058712e-09 6.9456272e-09 7.4701921e-09 1.7979154e-08 7.5582391e-08 1.0648027e-06 
2.4414e-04 8.6210948e-08 1.7551405e-11 4.0246905e-15 1.1310503e-14 2.7406536e-14 1.3573103e-13 5.7199775e-13 5.7605594e-13 2.4775247e-12 8.9934974e-12 2.5051619e-11 4.5578855e-11 6.6906141e-10 3.0580783e-10 1.0174916e-09 6.9381549e-09 7.4201189e-09 1.8023578e-08 7.5531146e-08 1.0639208e-06 
1.2207e-04 2.1552728e-08 2.1944668e-12 3.6140924e-15 1.1409815e-14 2.5946292e-14 1.3474371e-13 5.6962554e-13 5.7536505e-13 2.4825939e-12 9.2160830e-12 2.4803690e-11 4.5416586e-11 6.6844486e-10 3.0607617e-10 9.9777421e-10 6.9491814e-09 7.4511318e-09 1.7979040e-08 7.5593373e-08 1.0606278e-06 
6.1035e-05 5.3881807e-09 2.7478022e-13 3.7803650e-15 1.1112668e-14 2.6147879e-14 1.3370238e-13 5.7015684e-13 5.7617681e-13 2.4757228e-12 9.1120158e-12 2.4802101e-11 4.6070762e-11 6.6850192e-10 3.0333341e-10 1.0012274e-09 6.9553558e-09 7.4554641e-09 1.8099653e-08 7.5536877e-08 1.0606246e-06 
3.0518e-05 1.3470450e-09 3.4861201e-14 3.2816193e-15 1.0330953e-14 2.5901971e-14 1.3688246e-13 5.7040943e-13 5.7970005e-13 2.4770115e-12 8.9921408e-12 2.4980539e-11 4.5583054e-11 6.6813545e-10 3.0703614e-10 1.0029906e-09 6.9582655e-09 7.4947472e-09 1.7844116e-08 7.5454534e-08 1.0508438e-06 
1.5259e-05 3.3676117e-10 4.8863969e-15 3.6695133e-15 1.0915729e-14 2.5368411e-14 1.3841819e-13 5.6976832e-13 5.6593869e-13 2.4750504e-12 8.9538918e-12 2.4913343e-11 4.5944843e-11 6.6906952e-10 3.0437915e-10 9.9449535e-10 6.9551968e-09 7.3202537e-09 1.7911985e-08 7.5436307e-08 1.0590212e-06 
7.6294e-06 8.4190432e-11 1.3374491e-15 3.3924303e-15 1.0234451e-14 2.5409712e-14 1.3353829e-13 5.6932687e-13 5.6900018e-13 2.4717119e-12 8.9742353e-12 2.4756927e-11 4.5763167e-11 6.6866068e-10 3.0425090e-10 1.0018166e-09 6.9457997e-09 7.4119838e-09 1.7932293e-08 7.5589407e-08 1.0519449e-06 
3.8147e-06 2.1047497e-11 1.0060992e-15 3.1708233e-15 1.0622139e-14 2.5320739e-14 1.3463447e-13 5.6933157e-13 5.6811153e-13 2.4768695e-12 8.9311113e-12 2.4805751e-11 4.5459714e-11 6.6888360e-10 3.0289506e-10 9.9473436e-10 6.9369901e-09 7.3916823e-09 1.7948297e-08 7.5460923e-08 1.0518141e-06 
1.9073e-06 5.2619020e-12 1.0060994e-15 3.5586712e-15 1.0427735e-14 2.4689632e-14 1.3134654e-13 5.6988893e-13 5.6512012e-13 2.4737449e-12 9.0234334e-12 2.4848578e-11 4.5505012e-11 6.6800920e-10 3.0383634e-10 9.8852734e-10 6.9449870e-09 7.3755085e-09 1.8031777e-08 7.5471465e-08 1.0534659e-06 
9.5367e-07 1.3153922e-12 8.9593230e-16 3.4478407e-15 1.0427734e-14 2.5588042e-14 1.3331904e-13 5.6948572e-13 5.7027414e-13 2.4743901e-12 9.1394667e-12 2.4631846e-11 4.5301312e-11 6.6774356e-10 3.0332126e-10 9.9860757e-10 6.9315594e-09 7.3604979e-09 1.7850581e-08 7.5524300e-08 1.0584536e-06 


==> GPWBAE2D2OCaseexpikapy50pts.dat <==
h errAn1 errAn2 errAn3 errAn4 errAn5 errAn6 errAn7 errAn8 errAn9 errAn10 errAn11 errAn12 errAn13 errAn14 errAn15 errAn16 errAn17 errAn18 errAn19 errAn20  
2.0000e+00 1.5474056e+00 2.7173629e-01 7.0210394e-02 2.8771452e-02 2.4477436e-03 3.5487823e-04 8.9709099e-05 5.0306744e-06 5.0688086e-07 9.2754118e-08 3.8866650e-09 3.0037646e-10 4.3096297e-11 1.4423687e-12 9.2273777e-14 1.2300074e-14 3.0707252e-15 1.7028447e-15 2.6737711e-15 4.2815931e-15 
1.0000e+00 4.6951994e-01 3.9608479e-02 4.9913463e-03 1.0042229e-03 4.2056213e-05 3.0150840e-06 3.7785027e-07 1.0521981e-08 5.2708985e-10 4.7994980e-11 1.0015891e-12 3.9341705e-14 4.0412728e-15 1.8553206e-15 2.0014830e-15 1.8947120e-15 3.6163289e-15 1.4895205e-15 2.4850542e-15 3.2770391e-15 
5.0000e-01 1.2305880e-01 5.1429076e-03 3.2208208e-04 3.2255445e-05 6.7283200e-07 2.4052417e-08 1.5041129e-09 2.0904079e-11 5.2349553e-13 2.5589376e-14 1.6098234e-15 1.4437069e-15 1.5218182e-15 1.6983147e-15 1.7988204e-15 1.8452762e-15 3.6248399e-15 1.5956439e-15 2.8201632e-15 2.6645353e-15 
2.5000e-01 3.1128058e-02 6.4898580e-04 2.0291121e-05 1.0149153e-06 1.0575171e-08 1.8889247e-10 5.9038960e-12 4.2067052e-14 1.4812223e-15 2.3966421e-15 1.4475537e-15 1.3325567e-15 1.8783779e-15 1.6136472e-15 1.6946819e-15 1.9023916e-15 3.6026694e-15 1.2412671e-15 2.2921888e-15 2.1556632e-15 
1.2500e-01 7.8048581e-03 8.1315554e-05 1.2707216e-06 3.1770472e-08 1.6548476e-10 1.4780595e-12 2.4142906e-14 1.4217792e-15 1.3092279e-15 2.3714374e-15 1.2994827e-15 1.3334236e-15 1.5463617e-15 1.7129935e-15 1.6014270e-15 1.8881953e-15 3.3575070e-15 1.2588309e-15 2.1123434e-15 2.0411202e-15 
6.2500e-02 1.9526443e-03 1.0170462e-05 7.9459624e-08 9.9325224e-10 2.5870310e-12 1.2133608e-14 1.5617907e-15 1.4328438e-15 1.2947314e-15 2.4049850e-15 1.3438543e-15 1.1226436e-15 1.4432899e-15 1.8906417e-15 1.5838320e-15 1.7783073e-15 3.7470027e-15 1.2658490e-15 2.4650952e-15 1.9141288e-15 
3.1250e-02 4.8825048e-04 1.2714959e-06 4.9668441e-09 3.1042966e-11 4.1268350e-14 1.3937507e-15 1.4833661e-15 1.5710735e-15 1.3414876e-15 2.4374390e-15 1.3551999e-15 1.1591069e-15 1.5273134e-15 1.6689167e-15 1.6750783e-15 1.8881953e-15 3.4102180e-15 1.3745415e-15 2.0740678e-15 1.9929972e-15 
1.5625e-02 1.2206821e-04 1.5894320e-07 3.1043719e-10 9.7057677e-13 1.5840144e-15 1.3033792e-15 1.3780301e-15 1.3911055e-15 1.4217792e-15 2.3592239e-15 1.2560740e-15 1.2225063e-15 1.5671458e-15 1.5143967e-15 1.5838320e-15 1.9991723e-15 3.3349782e-15 1.4433567e-15 2.2413379e-15 1.9712322e-15 
7.8125e-03 3.0517401e-05 1.9868118e-08 1.9402925e-11 3.0988152e-14 1.1322098e-15 1.4076594e-15 1.5838320e-15 1.4780984e-15 1.3414876e-15 2.3843962e-15 1.3780301e-15 1.2262814e-15 1.5463617e-15 1.5590484e-15 1.6803015e-15 1.8906417e-15 3.3408901e-15 1.1957468e-15 2.1355566e-15 1.9389212e-15 
3.9062e-03 7.6293721e-06 2.4835218e-09 1.2131083e-12 1.5553032e-15 1.1322098e-15 1.3067431e-15 1.3911055e-15 1.5100666e-15 1.3911055e-15 2.4083460e-15 1.2710114e-15 1.1157603e-15 1.4228625e-15 1.6696306e-15 1.4833661e-15 1.7798229e-15 3.4175940e-15 1.2658490e-15 2.1210781e-15 1.9990345e-15 
1.9531e-03 1.9073444e-06 3.1044070e-10 7.6452782e-14 9.1551336e-16 1.1322098e-15 1.3042906e-15 1.5726050e-15 1.4475537e-15 1.3551999e-15 2.3592239e-15 1.2947314e-15 1.2232150e-15 1.6165091e-15 1.6883058e-15 1.5617907e-15 1.8892150e-15 3.3341398e-15 1.2412671e-15 2.2413379e-15 1.8971499e-15 
9.7656e-04 4.7683618e-07 3.8805327e-11 5.4672143e-15 8.9509042e-16 1.1322098e-15 1.3055128e-15 1.5781675e-15 1.5100666e-15 1.3911055e-15 2.3843962e-15 1.3325567e-15 1.3402128e-15 1.5100666e-15 1.6098234e-15 1.6600062e-15 1.7869504e-15 3.3346830e-15 1.2262814e-15 2.1159872e-15 1.9987658e-15 
4.8828e-04 1.1920905e-07 4.8510146e-12 1.2008898e-15 1.0053497e-15 1.1379786e-15 1.5152589e-15 1.4895205e-15 1.5100666e-15 1.2658490e-15 2.4330101e-15 1.3551999e-15 1.1197449e-15 1.7386603e-15 1.6662595e-15 1.5838320e-15 1.8906417e-15 3.2543938e-15 1.2262814e-15 2.1123434e-15 1.9494741e-15 
2.4414e-04 2.9802263e-08 6.0663051e-13 8.9509042e-16 9.4857497e-16 1.1270951e-15 1.3055128e-15 1.4713728e-15 1.3911055e-15 1.5100666e-15 2.3657456e-15 1.2710114e-15 1.1430446e-15 1.6326319e-15 1.5353626e-15 1.5671458e-15 1.7783073e-15 3.3346830e-15 1.5113477e-15 2.1258397e-15 1.8610729e-15 
1.2207e-04 7.4505658e-09 7.6119634e-14 8.4552067e-16 9.1551336e-16 1.1379786e-15 1.4087834e-15 1.5781675e-15 1.5423711e-15 1.3414876e-15 2.3263411e-15 1.3426356e-15 1.2220779e-15 1.4812223e-15 1.5617907e-15 1.5671458e-15 1.7798229e-15 3.4164053e-15 1.3506446e-15 2.3479314e-15 1.9899025e-15 
6.1035e-05 1.8626415e-09 9.8384805e-15 8.8861199e-16 9.1551336e-16 1.1226436e-15 1.3067431e-15 1.4833661e-15 1.5710735e-15 1.3506446e-15 2.3914936e-15 1.3788684e-15 1.1857187e-15 1.3653938e-15 1.6136472e-15 1.6856229e-15 1.6662595e-15 3.4165493e-15 1.4435568e-15 2.0215893e-15 1.9100999e-15 
3.0518e-05 4.6566037e-10 1.6653345e-15 8.6888695e-16 9.1551336e-16 1.1379786e-15 1.4122013e-15 1.3911055e-15 1.4217792e-15 1.3551999e-15 2.4096252e-15 1.2947314e-15 1.1957468e-15 1.6910413e-15 1.5587820e-15 1.5726050e-15 2.0032143e-15 3.3345353e-15 1.3334236e-15 2.2591402e-15 1.8971499e-15 
1.5259e-05 1.1641495e-10 7.8504623e-16 8.8991145e-16 9.4857497e-16 1.0299525e-15 1.3067431e-15 1.4895205e-15 1.4475537e-15 1.3414876e-15 2.3837499e-15 1.3186089e-15 1.1443917e-15 1.5100666e-15 1.5302778e-15 1.6662595e-15 1.7841460e-15 3.3345353e-15 1.2658490e-15 2.0358294e-15 2.0573539e-15 
7.6294e-06 2.9103890e-11 7.2164497e-16 8.9207301e-16 9.9920072e-16 1.1322098e-15 1.3079815e-15 1.5726050e-15 1.5710735e-15 1.3414876e-15 2.3843962e-15 1.2710114e-15 1.3334236e-15 1.6021484e-15 1.7521222e-15 1.5671458e-15 1.8881953e-15 3.3349782e-15 1.2686274e-15 1.9712322e-15 1.9989502e-15 
3.8147e-06 7.2759970e-12 8.0825456e-16 9.1551336e-16 9.1551336e-16 1.1226436e-15 1.4110544e-15 1.5726050e-15 1.3911055e-15 1.3732700e-15 2.3657456e-15 1.3162699e-15 1.1226436e-15 1.3911055e-15 1.5587984e-15 1.7377739e-15 1.8906417e-15 3.3346830e-15 1.2232150e-15 2.1314041e-15 1.9389212e-15 
1.9073e-06 1.8192797e-12 7.0216669e-16 8.9509042e-16 9.1551336e-16 1.2465313e-15 1.4087834e-15 1.3716563e-15 1.4475537e-15 1.3414876e-15 2.3592239e-15 1.2474580e-15 1.2212453e-15 1.6021484e-15 1.6098234e-15 1.6803015e-15 1.7841460e-15 3.3343877e-15 1.4796774e-15 2.0816682e-15 1.9673202e-15 
9.5367e-07 4.5513665e-13 7.2164497e-16 9.1551336e-16 8.9509042e-16 1.2291051e-15 1.2049774e-15 1.4895205e-15 1.4432899e-15 1.4432899e-15 2.3657456e-15 1.3325567e-15 1.0129835e-15 1.5463617e-15 1.4936523e-15 1.5423711e-15 1.8973530e-15 3.4161172e-15 1.3426356e-15 2.2232199e-15 1.9860273e-15 

